Adaptive Anisotropic Petrov-Galerkin Methods for First Order Transport Equations

This paper builds on recent developments of adaptive methods for linear transport equations based on certain stable variational formulations of Petrov-Galerkin type. The variational formulations allow us to employ meshes with cells of arbitrary aspect ratios. We develop a refinement scheme generating highly anisotropic partitions that is inspired by shearlet systems. We establish approximation rates for N-term approximations from corresponding piecewise polynomials for certain compact cartoon classes of functions. In contrast to earlier results in a curvelet or shearlet context the cartoon classes are concisely defined through certain characteristic parameters and the dependence of the approximation rates on these parameters is made explicit here. The approximation rate results serve then as a benchmark for subsequent applications to adaptive Galerkin solvers for transport equations. In numerical experiments, the new algorithms track C^2-curved shear layers and discontinuities stably and accurately, and realize essentially optimal rates. Finally, we treat parameter dependent transport problems, which arise in kinetic models as well as in radiative transfer. In heterogeneous media these problems feature propagation of singularities along curved characteristics precluding, in particular, fast marching methods based on ray-tracing. Since now the solutions are functions of spatial variables and parameters one has to address the curse of dimensionality. We show computationally, for a model parametric transport problem in heterogeneous media in 2 + 1 dimension, that sparse tensorization of the presently proposed spatial directionally adaptive scheme with hierarchic collocation in ordinate space based on a stable variational formulation high-dimensional phase space, the curse of dimensionality can be removed when approximating averaged bulk quantities.

==> figs/table1_old.csv <==


n (anisotropic), delta (anisotropic), error (anisotropic), rate (anisotropic), n (isotropic), delta (isotropic), error (isotropic), rate (isotropic)
      ,          ,            ,  ,16   , 0.138998 , 0.143281  ,           
      ,          ,            ,  ,28   , 0.150498 , 0.112434  , 0.433229  
   48 , 0.298138 , 0.036472   ,  ,52   , 0.246551 , 0.0893218 , 0.371732  
   99 , 0.442948 , 0.021484   ,  0.7311,100  , 0.260341 , 0.0753951 , 0.259209
  138 , 0.352767 ,  0.013948  ,  1.3132,160  , 0.286508 , 0.0652673 , 0.306914
  177 , 0.322156 , 0.010937   ,  0.9768,256  , 0.332578 , 0.0549427 , 0.366383 
  237 , 0.316545 , 0.008348   ,  0.9130,388  , 0.376594 , 0.0487029 , 0.289906
  306 , 0.307965 ,  0.006152  ,  1.2100,556  , 0.439148 , 0.0440333 , 0.280168
      ,          ,            ,  ,808  , 0.440738 , 0.0414834 , 0.159582
      ,          ,            ,  ,1060 , 0.454505 , 0.0385443 , 0.270704
      ,          ,            ,  ,1360 , 0.478352 , 0.0354129 , 0.339994


==> figs/table2_old.csv <==
n (anisotropic), delta (anisotropic), error (anisotropic), rate (anisotropic), n (isotropic), delta (isotropic), error (isotropic), rate (isotropic)
      ,          ,          , ,  16   , 0.138998 ,  0.143281  ,            
      ,          ,          , ,  28   , 0.150498 ,  0.112434  , 0.433229      
   48 , 0.141487 , 0.097105 , ,  52   , 0.246551 ,  0.0893218 , 0.371732     
  108 , 0.188977 , 0.068675 , 0.4267,  100  , 0.260341 ,  0.0753951 , 0.259209    
  162 , 0.217835 , 0.048527 , 0.8587,  160  , 0.286508 ,  0.0652673 , 0.306914    
  201 , 0.184869 , 0.034419  , 1.5925,  256  , 0.332578 ,  0.0549427 , 0.366383    
  285 , 0.190835 , 0.027366  , 0.6516,  388  , 0.376594 ,  0.0487029 , 0.289906 
  345 , 0.183383 , 0.023095  , 0.8935,  556  , 0.439148 ,  0.0440333 , 0.280168 
      ,          ,           , ,  808  , 0.440738 ,  0.0414834 , 0.159582 
      ,          ,           , ,  1060 , 0.454505 ,  0.0385443 , 0.270704 
      ,          ,           , ,  1360 , 0.478352 ,  0.0354129 , 0.339994 
  
  

